Presenting and Evaluating the Impact of Experiential Learning in Computing Accessibility Education

Studies indicate that much of the software created today is not accessible to all users, indicating that developers don't see the need to devote sufficient resources to creating accessible software. Compounding this problem, there is a lack of robust, easily adoptable educational accessibility material available to instructors for inclusion in their curricula. To address these issues, we have created five Accessibility Learning Labs (ALL) using an experiential learning structure. The labs are designed to educate and create awareness of accessibility needs in computing. The labs enable easy classroom integration by providing instructors with complete educational materials including lecture slides, activities, and quizzes. The labs are hosted on our servers and require only a browser to be utilized. To demonstrate the benefit of our material and the potential benefits of our experiential lab format with empathy-creating material, we conducted a study involving 276 students in ten sections of an introductory computing course. Our findings include: (I) The demonstrated potential of the proposed experiential learning format and labs are effective in motivating and educating students about the importance of accessibility (II) The labs are effective in informing students about foundational accessibility topics (III) Empathy-creating material is demonstrated to be a beneficial component in computing accessibility education, supporting students in placing a higher value on the importance of creating accessible software. Created labs and project materials are publicly available on the project website: http://all.rit.edu

==> ALL-Publications (3)/HM-AJ.dat <==

1 1 2
2 1 1
3 1 0
4 1 0
5 1 0

1 2 1
2 2 4
3 2 4
4 2 1
5 2 1

1 3 1
2 3 2
3 3 13
4 3 16
5 3 4

1 4 0
2 4 1
3 4 4
4 4 27
5 4 10

1 5 0
2 5 1
3 5 2
4 5 6
5 5 20





==> ALL-Publications (3)/HM-BJ.dat <==

1 1 2
2 1 0
3 1 0
4 1 0
5 1 0

1 2 0
2 2 4
3 2 2
4 2 1
5 2 1

1 3 0
2 3 0
3 3 9
4 3 5
5 3 1

1 4 0
2 4 1
3 4 3
4 4 16
5 4 6

1 5 0
2 5 0
3 5 1
4 5 3
5 5 27





==> ALL-Publications (3)/HM-CJ.dat <==

1 1 1
2 1 1
3 1 1
4 1 0
5 1 0

1 2 0
2 2 3
3 2 3
4 2 2
5 2 0

1 3 0
2 3 0
3 3 6
4 3 11
5 3 2

1 4 0
2 4 1
3 4 3
4 4 14
5 4 9

1 5 0
2 5 0
3 5 1
4 5 0
5 5 15



==> HM-AJ.dat <==

1 1 2
2 1 1
3 1 0
4 1 0
5 1 0

1 2 1
2 2 4
3 2 4
4 2 1
5 2 1

1 3 1
2 3 2
3 3 13
4 3 16
5 3 4

1 4 0
2 4 1
3 4 4
4 4 27
5 4 10

1 5 0
2 5 1
3 5 2
4 5 6
5 5 20





==> HM-BJ.dat <==

1 1 2
2 1 0
3 1 0
4 1 0
5 1 0

1 2 0
2 2 4
3 2 2
4 2 1
5 2 1

1 3 0
2 3 0
3 3 9
4 3 5
5 3 1

1 4 0
2 4 1
3 4 3
4 4 16
5 4 6

1 5 0
2 5 0
3 5 1
4 5 3
5 5 27





==> HM-CJ.dat <==

1 1 1
2 1 1
3 1 1
4 1 0
5 1 0

1 2 0
2 2 3
3 2 3
4 2 2
5 2 0

1 3 0
2 3 0
3 3 6
4 3 11
5 3 2

1 4 0
2 4 1
3 4 3
4 4 14
5 4 9

1 5 0
2 5 0
3 5 1
4 5 0
5 5 15


